Infinite Class Mixup

Mixup is a widely adopted strategy for training deep networks, where additional samples are augmented by interpolating inputs and labels of training pairs. Mixup has shown to improve classification performance, network calibration, and out-of-distribution generalisation. While effective, a cornerstone of Mixup, namely that networks learn linear behaviour patterns between classes, is only indirectly enforced since the output interpolation is performed at the probability level. This paper seeks to address this limitation by mixing the classifiers directly instead of mixing the labels for each mixed pair. We propose to define the target of each augmented sample as a uniquely new classifier, whose parameters are a linear interpolation of the classifier vectors of the input pair. The space of all possible classifiers is continuous and spans all interpolations between classifier pairs. To make optimisation tractable, we propose a dual-contrastive Infinite Class Mixup loss, where we contrast the classifier of a mixed pair to both the classifiers and the predicted outputs of other mixed pairs in a batch. Infinite Class Mixup is generic in nature and applies to many variants of Mixup. Empirically, we show that it outperforms standard Mixup and variants such as RegMixup and Remix on balanced, long-tailed, and data-constrained benchmarks, highlighting its broad applicability.

==> egbib.txt <==
@String(PAMI = {IEEE Trans. Pattern Anal. Mach. Intell.})
@String(IJCV = {Int. J. Comput. Vis.})
@String(CVPR= {IEEE Conf. Comput. Vis. Pattern Recog.})
@String(ICCV= {Int. Conf. Comput. Vis.})
@String(ECCV= {Eur. Conf. Comput. Vis.})
@String(NIPS= {Adv. Neural Inform. Process. Syst.})
@String(ICPR = {Int. Conf. Pattern Recog.})
@String(BMVC= {Brit. Mach. Vis. Conf.})
@String(TOG= {ACM Trans. Graph.})
@String(TIP  = {IEEE Trans. Image Process.})
@String(TVCG  = {IEEE Trans. Vis. Comput. Graph.})
@String(TMM  = {IEEE Trans. Multimedia})
@String(ACMMM= {ACM Int. Conf. Multimedia})
@String(ICME = {Int. Conf. Multimedia and Expo})
@String(ICASSP=	{ICASSP})
@String(ICIP = {IEEE Int. Conf. Image Process.})
@String(ACCV  = {ACCV})
@String(ICLR = {Int. Conf. Learn. Represent.})
@String(IJCAI = {IJCAI})
@String(PR   = {Pattern Recognition})
@String(AAAI = {AAAI})
@String(CVPRW= {IEEE Conf. Comput. Vis. Pattern Recog. Worksh.})
@String(CSVT = {IEEE Trans. Circuit Syst. Video Technol.})

@String(SPL	= {IEEE Sign. Process. Letters})
@String(VR   = {Vis. Res.})
@String(JOV	 = {J. Vis.})
@String(TVC  = {The Vis. Comput.})
@String(JCST  = {J. Comput. Sci. Tech.})
@String(CGF  = {Comput. Graph. Forum})
@String(CVM = {Computational Visual Media})


@String(PAMI  = {IEEE TPAMI})
@String(IJCV  = {IJCV})
@String(CVPR  = {CVPR})
@String(ICCV  = {ICCV})
@String(ECCV  = {ECCV})
@String(NIPS  = {NeurIPS})
@String(ICPR  = {ICPR})
@String(BMVC  =	{BMVC})
@String(TOG   = {ACM TOG})
@String(TIP   = {IEEE TIP})
@String(TVCG  = {IEEE TVCG})
@String(TCSVT = {IEEE TCSVT})
@String(TMM   =	{IEEE TMM})
@String(ACMMM = {ACM MM})
@String(ICME  =	{ICME})
@String(ICASSP=	{ICASSP})
@String(ICIP  = {ICIP})
@String(ACCV  = {ACCV})
@String(ICLR  = {ICLR})
@String(IJCAI = {IJCAI})
@String(PR = {PR})
@String(AAAI = {AAAI})
@String(CVPRW= {CVPRW})
@String(CSVT = {IEEE TCSVT})


@inproceedings{zhang2018mixup,
  title={mixup: Beyond empirical risk minimization},
  author={Zhang, Hongyi and Cisse, Moustapha and Dauphin, Yann N and Lopez-Paz, David},
  booktitle={ICLR},
  year={2018}
}

@inproceedings{kobayashi2021tvmf,
  title={T-vMF similarity for regularizing intraclass feature distribution},
  author={Takumi Kobayashi},
  booktitle={CVPR},
  year={2021}
}

@inproceedings{verma2019manifold,
  title={Manifold mixup: Better representations by interpolating hidden states},
  author={Verma, Vikas and Lamb, Alex and Beckham, Christopher and Najafi, Amir and Mitliagkas, Ioannis and Lopez-Paz, David and Bengio, Yoshua},
  booktitle={ICML},
  year={2019}
}

@inproceedings{chou2020remix,
  title={Remix: rebalanced mixup},
  author={Chou, Hsin-Ping and Chang, Shih-Chieh and Pan, Jia-Yu and Wei, Wei and Juan, Da-Cheng},
  booktitle={ECCV},
  year={2020}
}

@article{pinto2022regmixup,
  title={RegMixup: Mixup as a Regularizer Can Surprisingly Improve Accuracy and Out Distribution Robustness},
  author={Pinto, Francesco and Yang, Harry and Lim, Ser-Nam and Torr, Philip HS and Dokania, Puneet K},
  journal={arXiv},
  year={2022}
}

@inproceedings{chen2020pointmixup,
  title={Pointmixup: Augmentation for point clouds},
  author={Chen, Yunlu and Hu, Vincent Tao and Gavves, Efstratios and Mensink, Thomas and Mettes, Pascal and Yang, Pengwan and Snoek, Cees G M},
  booktitle={ECCV},
  year={2020}
}

@inproceedings{guo2019mixup,
  title={Mixup as locally linear out-of-manifold regularization},
  author={Guo, Hongyu and Mao, Yongyi and Zhang, Richong},
  booktitle={AAAI},
  year={2019}
}

@inproceedings{thulasidasan2019mixup,
  title={On mixup training: Improved calibration and predictive uncertainty for deep neural networks},
  author={Thulasidasan, Sunil and Chennupati, Gopinath and Bilmes, Jeff A and Bhattacharya, Tanmoy and Michalak, Sarah},
  booktitle={NeurIPS},
  year={2019}
}

@inproceedings{mangla2020charting,
  title={Charting the right manifold: Manifold mixup for few-shot learning},
  author={Mangla, Puneet and Kumari, Nupur and Sinha, Abhishek and Singh, Mayank and Krishnamurthy, Balaji and Balasubramanian, Vineeth N},
  booktitle={WACV},
  year={2020}
}

@inproceedings{kim2020puzzle,
  title={Puzzle mix: Exploiting saliency and local statistics for optimal mixup},
  author={Kim, Jang-Hyun and Choo, Wonho and Song, Hyun Oh},
  booktitle={ICML},
  year={2020}
}

@inproceedings{yun2019cutmix,
  title={Cutmix: Regularization strategy to train strong classifiers with localizable features},
  author={Yun, Sangdoo and Han, Dongyoon and Oh, Seong Joon and Chun, Sanghyuk and Choe, Junsuk and Yoo, Youngjoon},
  booktitle={ICCV},
  year={2019}
}

@inproceedings{zhang2022and,
  title={When and how mixup improves calibration},
  author={Zhang, Linjun and Deng, Zhun and Kawaguchi, Kenji and Zou, James},
  booktitle={ICML},
  year={2022},
}

@inproceedings{sun2020mixup,
  title={Mixup-transformer: dynamic data augmentation for NLP Tasks},
  author={Sun, Lichao and Xia, Congying and Yin, Wenpeng and Liang, Tingting and Yu, Philip S and He, Lifang},
  booktitle={COLING},
  year={2020}
}

@article{berthelot2019mixmatch,
  title={Mixmatch: A holistic approach to semi-supervised learning},
  author={Berthelot, David and Carlini, Nicholas and Goodfellow, Ian and Papernot, Nicolas and Oliver, Avital and Raffel, Colin A},
  journal={NeurIPS},
  year={2019}
}

@inproceedings{hong2021stylemix,
  title={Stylemix: Separating content and style for enhanced data augmentation},
  author={Hong, Minui and Choi, Jinwoo and Kim, Gunhee},
  booktitle={CVPR},
  year={2021}
}

@inproceedings{hendrycks2020augmix,
  title={Augmix: A simple data processing method to improve robustness and uncertainty},
  author={Hendrycks, Dan and Mu, Norman and Cubuk, Ekin D and Zoph, Barret and Gilmer, Justin and Lakshminarayanan, Balaji},
  booktitle={ICLR},
  year={2020}
}

@inproceedings{yu2021mixup,
  title={Mixup without hesitation},
  author={Yu, Hao and Wang, Huanyu and Wu, Jianxin},
  booktitle={ICIG},
  year={2021}
}

@inproceedings{chuang2021fair,
  title={Fair mixup: Fairness via interpolation},
  author={Chuang, Ching-Yao and Mroueh, Youssef},
  booktitle={ICLR},
  year={2021}
}

@inproceedings{wang2021mixup,
  title={Mixup for node and graph classification},
  author={Wang, Yiwei and Wang, Wei and Liang, Yuxuan and Cai, Yujun and Hooi, Bryan},
  booktitle={WWW},
  year={2021}
}

@inproceedings{kasarla2022maximum,
  title={Maximum Class Separation as Inductive Bias in One Matrix},
  author={Kasarla, Tejaswi and Burghouts, Gertjan J and van Spengler, Max and van der Pol, Elise and Cucchiara, Rita and Mettes, Pascal},
  booktitle={NeurIPS},
  year={2022}
}

@inproceedings{lee2020adversarial,
  title={Adversarial vertex mixup: Toward better adversarially robust generalization},
  author={Lee, Saehyung and Lee, Hyungyu and Yoon, Sungroh},
  booktitle={CVPR},
  year={2020}
}

@inproceedings{kim2022mum,
  title={MUM: Mix Image Tiles and UnMix Feature Tiles for Semi-Supervised Object Detection},
  author={Kim, JongMok and Jang, Jooyoung and Seo, Seunghyeon and Jeong, Jisoo and Na, Jongkeun and Kwak, Nojun},
  booktitle={CVPR},
  year={2022}
}

@inproceedings{zhang2021does,
  title={How does mixup help with robustness and generalization?},
  author={Zhang, Linjun and Deng, Zhun and Kawaguchi, Kenji and Ghorbani, Amirata and Zou, James},
  booktitle={ICLR},
  year={2021}
}

@inproceedings{pang2020mixup,
  title={Mixup inference: Better exploiting mixup to defend adversarial attacks},
  author={Pang, Tianyu and Xu, Kun and Zhu, Jun},
  booktitle={ICLR},
  year={2020}
}

@inproceedings{kim2021co,
  title={Co-mixup: Saliency guided joint mixup with supermodular diversity},
  author={Kim, Jang-Hyun and Choo, Wonho and Jeong, Hosan and Song, Hyun Oh},
  booktitle={ICLR},
  year={2021}
}

@inproceedings{xu2020adversarial,
  title={Adversarial domain adaptation with domain mixup},
  author={Xu, Minghao and Zhang, Jian and Ni, Bingbing and Li, Teng and Wang, Chengjie and Tian, Qi and Zhang, Wenjun},
  booktitle={AAAI},
  year={2020}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{liu2022tokenmix,
  title={TokenMix: Rethinking Image Mixing for Data Augmentation in Vision Transformers},
  author={Liu, Jihao and Liu, Boxiao and Zhou, Hang and Li, Hongsheng and Liu, Yu},
  booktitle={ECCV},
  year={2022}
}

@article{baek2021gridmix,
  title={GridMix: Strong regularization through local context mapping},
  author={Baek, Kyungjune and Bang, Duhyeon and Shim, Hyunjung},
  journal={Pattern Recognition},
  year={2021}
}

@inproceedings{walawalkar2020attentive,
  title={Attentive cutmix: An enhanced data augmentation approach for deep learning based image classification},
  author={Walawalkar, Devesh and Shen, Zhiqiang and Liu, Zechun and Savvides, Marios},
  booktitle={ICASSP},
  year={2020}
}

@inproceedings{takahashi2018ricap,
  title={Ricap: Random image cropping and patching data augmentation for deep cnns},
  author={Takahashi, Ryo and Matsubara, Takashi and Uehara, Kuniaki},
  booktitle={ACML},
  year={2018},
}

@inproceedings{guo2020nonlinear,
  title={Nonlinear mixup: Out-of-manifold data augmentation for text classification},
  author={Guo, Hongyu},
  booktitle={AAAI},
  year={2020}
}

@article{lu2022semantic,
  title={Semantic-discriminative mixup for generalizable sensor-based cross-domain activity recognition},
  author={Lu, Wang and Wang, Jindong and Chen, Yiqiang and Pan, Sinno Jialin and Hu, Chunyu and Qin, Xin},
  journal={IMWUT},
  year={2022},
}

@inproceedings{psaroudakis2022mixaugment,
  title={MixAugment \& Mixup: Augmentation Methods for Facial Expression Recognition},
  author={Psaroudakis, Andreas and Kollias, Dimitrios},
  booktitle={CVPRw},
  year={2022}
}



@inproceedings{yang2022mixskd,
  title={Mixskd: Self-knowledge distillation from mixup for image recognition},
  author={Yang, Chuanguang and An, Zhulin and Zhou, Helong and Cai, Linhang and Zhi, Xiang and Wu, Jiwen and Xu, Yongjun and Zhang, Qian},
  booktitle={ECCV},
  year={2022}
}

@inproceedings{patel2022recall,
  title={Recall@ k surrogate loss with large batches and similarity mixup},
  author={Patel, Yash and Tolias, Giorgos and Matas, Ji{\v{r}}{\'\i}},
  booktitle={CVPR},
  year={2022}
}

@article{gao2022dynamic,
  title={Dynamic Mixup for Multi-Label Long-Tailed Food Ingredient Recognition},
  author={Gao, Jixiang and Chen, Jingjing and Fu, Huazhu and Jiang, Yu-Gang},
  journal={TMM},
  year={2022}
}

@article{zhou2022context,
  title={Context-aware mixup for domain adaptive semantic segmentation},
  author={Zhou, Qianyu and Feng, Zhengyang and Gu, Qiqi and Pang, Jiangmiao and Cheng, Guangliang and Lu, Xuequan and Shi, Jianping and Ma, Lizhuang},
  journal={TCSVT},
  year={2022}
}

@inproceedings{galdran2021balanced,
  title={Balanced-mixup for highly imbalanced medical image classification},
  author={Galdran, Adrian and Carneiro, Gustavo and Gonz{\'a}lez Ballester, Miguel A},
  booktitle={MICCAI},
  year={2021},
}

@inproceedings{hou2021cmc,
  title={Cmc-cov19d: Contrastive mixup classification for covid-19 diagnosis},
  author={Hou, Junlin and Xu, Jilan and Feng, Rui and Zhang, Yuejie and Shan, Fei and Shi, Weiya},
  booktitle={ICCVw},
  year={2021}
}

@inproceedings{liu2021vision,
  title={Vision-language navigation with random environmental mixup},
  author={Liu, Chong and Zhu, Fengda and Chang, Xiaojun and Liang, Xiaodan and Ge, Zongyuan and Shen, Yi-Dong},
  booktitle={ICCV},
  year={2021}
}

@article{xu2022generative,
  title={Generative Mixup Networks for Zero-Shot Learning},
  author={Xu, Bingrong and Zeng, Zhigang and Lian, Cheng and Ding, Zhengming},
  journal={TNNLS},
  year={2022}
}

@article{xu2022few,
  title={Few-Shot Domain Adaptation via Mixup Optimal Transport},
  author={Xu, Bingrong and Zeng, Zhigang and Lian, Cheng and Ding, Zhengming},
  journal={TIP},
  year={2022}
}

@article{zhang2022pointcutmix,
  title={Pointcutmix: Regularization strategy for point cloud classification},
  author={Zhang, Jinlai and Chen, Lyujie and Ouyang, Bo and Liu, Binbin and Zhu, Jihong and Chen, Yujin and Meng, Yanmei and Wu, Danfeng},
  journal={Neurocomputing},
  year={2022}
}

@inproceedings{lee2021regularization,
  title={Regularization strategy for point cloud via rigidly mixed sample},
  author={Lee, Dogyoon and Lee, Jaeha and Lee, Junhyeop and Lee, Hyeongmin and Lee, Minhyeok and Woo, Sungmin and Lee, Sangyoun},
  booktitle={CVPR},
  year={2021}
}

@inproceedings{cheng2022pose,
  title={Pose adaptive dual mixup for few-shot single-view 3d reconstruction},
  author={Cheng, Ta-Ying and Yang, Hsuan-Ru and Trigoni, Niki and Chen, Hwann-Tzong and Liu, Tyng-Luh},
  booktitle={AAAI},
  year={2022}
}

@inproceedings{venkataramanan2022alignmixup,
  title={AlignMixup: Improving Representations By Interpolating Aligned Features},
  author={Venkataramanan, Shashanka and Kijak, Ewa and Amsaleg, Laurent and Avrithis, Yannis},
  booktitle={CVPR},
  year={2022}
}

@inproceedings{umam2022point,
  title={Point MixSwap: Attentional Point Cloud Mixing via Swapping Matched Structural Divisions},
  author={Umam, Ardian and Yang, Cheng-Kun and Chuang, Yung-Yu and Chuang, Jen-Hui and Lin, Yen-Yu},
  booktitle={ECCV},
  year={2022},
}

@inproceedings{xiao2022polarmix,
  title={PolarMix: A General Data Augmentation Technique for LiDAR Point Clouds},
  author={Xiao, Aoran and Huang, Jiaxing and Guan, Dayan and Cui, Kaiwen and Lu, Shijian and Shao, Ling},
  booktitle={NeurIPS},
  year={2022}
}

@inproceedings{zhu2019mixup,
  title={Mixup Learning Strategies for Text-Independent Speaker Verification.},
  author={Zhu, Yingke and Ko, Tom and Mak, Brian},
  booktitle={Interspeech},
  year={2019}
}

@article{kwon2022explainability,
  title={Explainability-based mix-up approach for text data augmentation},
  author={Kwon, Soonki and Lee, Younghoon},
  journal={KDD},
  year={2022}
}

@inproceedings{moysset2019manifold,
  title={Manifold Mixup improves text recognition with CTC loss},
  author={Moysset, Bastien and Messina, Ronaldo},
  booktitle={ICDAR},
  year={2019}
}

@inproceedings{wu2021mixup,
  title={Mixup regularized adversarial networks for multi-domain text classification},
  author={Wu, Yuan and Inkpen, Diana and El-Roby, Ahmed},
  booktitle={ICASSP},
  year={2021}
}

@inproceedings{zhao2021robust,
  title={Robust Neural Text Classification and Entailment via Mixup Regularized Adversarial Training},
  author={Zhao, Jiahao and Wei, Penghui and Mao, Wenji},
  booktitle={SIGIR},
  year={2021}
}

@inproceedings{zhang2022label,
  title={Label-Occurrence-Balanced Mixup for Long-Tailed Recognition},
  author={Zhang, Shaoyu and Chen, Chen and Zhang, Xiujuan and Peng, Silong},
  booktitle={ICASSP},
  year={2022}
}

@inproceedings{yao2022c,
  title={C-Mixup: Improving Generalization in Regression},
  author={Yao, Huaxiu and Wang, Yiping and Zhang, Linjun and Zou, James and Finn, Chelsea},
  booktitle={NeurIPS},
  year={2022}
}

@article{bommasani2021opportunities,
  title={On the opportunities and risks of foundation models},
  author={Bommasani, Rishi and Hudson, Drew A and Adeli, Ehsan and Altman, Russ and Arora, Simran and von Arx, Sydney and Bernstein, Michael S and Bohg, Jeannette and Bosselut, Antoine and Brunskill, Emma and others},
  journal={arXiv},
  year={2021}
}

@inproceedings{zagoruyko2016wide,
  title={Wide residual networks},
  author={Zagoruyko, Sergey and Komodakis, Nikos},
  booktitle={BMVC},
  year={2016}
}

@inproceedings{cui2019class,
  title={Class-balanced loss based on effective number of samples},
  author={Cui, Yin and Jia, Menglin and Lin, Tsung-Yi and Song, Yang and Belongie, Serge},
  booktitle={CVPR},
  year={2019}
}

@inproceedings{brigato2021tune,
  title={Tune It or Don't Use It: Benchmarking Data-Efficient Image Classification},
  author={Brigato, Lorenzo and Barz, Bj{\"o}rn and Iocchi, Luca and Denzler, Joachim},
  booktitle={ICCVw},
  year={2021}
}

@article{barz2020we,
  title={Do we train on test data? purging cifar of near-duplicates},
  author={Barz, Bj{\"o}rn and Denzler, Joachim},
  journal={Journal of Imaging},
  year={2020},
  publisher={MDPI}
}

@inproceedings{ulicny2019harmonic,
  title={Harmonic networks for image classification},
  author={Ulicny, Matej and Krylov, Vladimir A and Dahyot, Rozenn},
  booktitle={BMVC},
  year={2019}
}

@inproceedings{kayhan2020translation,
  title={On translation invariance in cnns: Convolutional layers can exploit absolute spatial location},
  author={Kayhan, Osman Semih and Gemert, Jan C van},
  booktitle={CVPR},
  year={2020}
}

@inproceedings{oyallon2017scaling,
  title={Scaling the scattering transform: Deep hybrid networks},
  author={Oyallon, Edouard and Belilovsky, Eugene and Zagoruyko, Sergey},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{bietti2019kernel,
  title={A kernel perspective for regularizing deep neural networks},
  author={Bietti, Alberto and Mialon, Gr{\'e}goire and Chen, Dexiong and Mairal, Julien},
  booktitle={ICML},
  year={2019}
}

@article{khosla2020supervised,
  title={Supervised contrastive learning},
  author={Khosla, Prannay and Teterwak, Piotr and Wang, Chen and Sarna, Aaron and Tian, Yonglong and Isola, Phillip and Maschinot, Aaron and Liu, Ce and Krishnan, Dilip},
  journal={NeurIPS},
  year={2020}
}

@inproceedings{chen2020simple,
  title={A simple framework for contrastive learning of visual representations},
  author={Chen, Ting and Kornblith, Simon and Norouzi, Mohammad and Hinton, Geoffrey},
  booktitle={ICML},
  year={2020}
}

@inproceedings{liu2018decoupled,
  title={Decoupled networks},
  author={Liu, Weiyang and Liu, Zhen and Yu, Zhiding and Dai, Bo and Lin, Rongmei and Wang, Yisen and Rehg, James M and Song, Le},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{fu2019mixup,
  title={Mixup based privacy preserving mixed collaboration learning},
  author={Fu, Yingwei and Wang, Huaimin and Xu, Kele and Mi, Haibo and Wang, Yijie},
  booktitle={SOSE},
  year={2019},
}

@article{shin2020xor,
  title={Xor mixup: Privacy-preserving data augmentation for one-shot federated learning},
  author={Shin, MyungJae and Hwang, Chihoon and Kim, Joongheon and Park, Jihong and Bennis, Mehdi and Kim, Seong-Lyun},
  journal={arXiv},
  year={2020}
}

@inproceedings{chen2022transmix,
  title={Transmix: Attend to mix for vision transformers},
  author={Chen, Jie-Neng and Sun, Shuyang and He, Ju and Torr, Philip HS and Yuille, Alan and Bai, Song},
  booktitle={CVPR},
  year={2022}
}

@inproceedings{liu2022automix,
  title={Automix: Unveiling the power of mixup for stronger classifiers},
  author={Liu, Zicheng and Li, Siyuan and Wu, Di and Liu, Zihan and Chen, Zhiyuan and Wu, Lirong and Li, Stan Z},
  booktitle={ECCV},
  year={2022}
}

@inproceedings{yang2022recursivemix,
  title={Recursivemix: Mixed learning with history},
  author={Yang, Lingfeng and Li, Xiang and Zhao, Borui and Song, Renjie and Yang, Jian},
  booktitle={NeurIPS},
  year={2022}
}

@inproceedings{lee2021mix,
  title={i-mix: A domain-agnostic strategy for contrastive representation learning},
  author={Lee, Kibok and Zhu, Yian and Sohn, Kihyuk and Li, Chun-Liang and Shin, Jinwoo and Lee, Honglak},
  booktitle={ICLR},
  year={2021}
}

@inproceedings{ren2022simple,
  title={A simple data mixing prior for improving self-supervised learning},
  author={Ren, Sucheng and Wang, Huiyu and Gao, Zhengqi and He, Shengfeng and Yuille, Alan and Zhou, Yuyin and Xie, Cihang},
  booktitle={CVPR},
  year={2022}
}

@book{goodfellow2016deep,
  title={Deep learning},
  author={Goodfellow, Ian and Bengio, Yoshua and Courville, Aaron},
  year={2016},
  publisher={MIT press}
}

@inproceedings{kobayashi2023two,
  title={Two-Way Multi-Label Loss},
  author={Kobayashi, Takumi},
  booktitle={CVPR},
  year={2023}
}
